A Deep Learning Based Cost Model for Automatic Code Optimization

Enabling compilers to automatically optimize code has been a longstanding goal for the compiler community. Efficiently solving this problem requires using precise cost models. These models predict whether applying a sequence of code transformations reduces the execution time of the program. Building an analytical cost model to do so is hard in modern x86 architectures due to the complexity of the microarchitecture. In this paper, we present a novel deep learning based cost model for automatic code optimization. This model was integrated in a search method and implemented in the Tiramisu compiler to select the best code transformations. The input of the proposed model is a set of simple features representing the unoptimized code and a sequence of code transformations. The model predicts the speedup expected when the code transformations are applied. Unlike previous models, the proposed one works on full programs and does not rely on any heavy feature engineering. The proposed model has only 16% of mean absolute percentage error in predicting speedups on full programs. The proposed model enables Tiramisu to automatically find code transformations that match or are better than state-of-the-art compilers without requiring the same level of heavy feature engineering required by those compilers.

==> plan.txt <==
- Story:
---------
- There is a need for automatic code code optimization.
- Automatic code optimization is a very hard problem.
- The problem of automatic code optimization can be decomposed into three sub-problems: building a cost model, using a search space technique, making sure transformations are correct.
- Contribution: build a cost model for the Tiramisu compiler that has the following unique features:
* Model programs with loops and memory accesses.
* No heavy feature engineering.
* Support a large space of optimizations.

- Related work (at the end)
----------------------------
- Existing techniques:
* Analytical models.
* Classical machine learning techniques.
* Deep learning:
** Ithemal (for basic blocks).
** Halide (highly hand-engineered features).
** TVM (parameter prediction only).
** CPU-GPU mapper: designed for specific tasks. Unlike CPU-GPU mapper, Tiramisu's model supports a relatively larger space of optimizations.

- Experimental section:
------------------------
- Comparison with related work:
** Ithemal: qualitative.
** Halide: quantitive.


-----------
% TODO: get number for mm2.




Neural Network Architectures and Program Characterization draft plan :
-->Program characterization:
-About how the hierarchy is encoded into an AST
-Vector representation of the computation and it’s features ( Access matrix and reduction axises and operation count)
-About the vector representation of the loops
-About how the different schedules/code transformations are represented
-We can include a figure that shows an example of an input program (or a pseudo algorithm) next to it’s representation (either the full AST that includes all the features, or the AST an and example of each feature)

-->Model architecture :
-Give a high level description of the model’s components: 
  -the different layers,
  -the architecture of each layer
  -the role of each layer
-We’ll include a figure of the full model describing the details of each layer 
-Describe how an input program is recursively processed by the model
-We can include a figure (or a series of figures) that illustrates how an input program (an example) is recursively processed layer by layer and step by step showing all the intermediate hidden states and where the features are inserted..
-We can also maybe discuss or justify the importance of each component of the model
    
-->Training and Methodology
MAPE definition and why this metric
Dataset split 
Optimizer
We add more details on an appendix
-------------------
% - Address the question of how we generalize to other architectures. Are we specific to this CPU architecture.

